The metallicity dependence of the stellar initial mass function

Dust is important for star formation because it is the crucial component that couples gas to stellar radiation fields, allowing radiation feedback to influence gas fragmentation and thus the stellar initial mass function (IMF). Variations in dust abundance therefore provide a potential avenue by which variation in galaxy metallicity might affect the IMF. In this paper we present a series of radiation-magnetohydrodynamic simulations in which we vary the metallicity and thus the dust abundance from 1% of Solar to 3$\times$ Solar, spanning the range from the lowest metallicity dwarfs to the most metal-rich early-type galaxies found in the local Universe. We design the simulations to keep all dimensionless parameters constant so that the interaction between feedback and star-forming environments of varying surface density and metallicity is the only factor capable of breaking the symmetry between the simulations and modifying the IMF, allowing us to cleanly isolate and understand the effects of each environmental parameter. We find that at a fixed surface density more metal-rich clouds tend to form a slightly more bottom-heavy IMF than metal-poor ones, primarily because in metal-poor gas radiation feedback is able to propagate further, heating somewhat larger volumes of gas. However, shifts in IMF with metallicity at a fixed surface density are much smaller than shifts with surface density at fixed metallicity; metallicity-induced IMF variations are too small to explain the variations in mass-to-light ratio reported in galaxies of different mass and metallicity. We, therefore, conclude that metallicity variations are much less important than variations in surface density in driving changes in the IMF and that the latter rather than the former are most likely responsible for the IMF variations found in early-type galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
